Energy Reduction in Cell-Free Massive MIMO through Fine-Grained Resource Management

The physical layer foundations of cell-free massive MIMO (CF-mMIMO) have been well-established. As a next step, researchers are investigating practical and energy-efficient network implementations. This paper focuses on multiple sets of access points (APs) where user equipments (UEs) are served in each set, termed a federation, without inter-federation interference. The combination of federations and CF-mMIMO shows promise for highly-loaded scenarios. Our aim is to minimize the total energy consumption while adhering to UE downlink data rate constraints. The energy expenditure of the full system is modelled using a detailed hardware model of the APs. We jointly design the AP-UE association variables, determine active APs, and assign APs and UEs to federations. To solve this highly combinatorial problem, we develop a novel alternating optimization algorithm. Simulation results for an indoor factory demonstrate the advantages of considering multiple federations, particularly when facing large data rate requirements. Furthermore, we show that adopting a more distributed CF-mMIMO architecture is necessary to meet the data rate requirements. Conversely, if feasible, using a less distributed system with more antennas at each AP is more advantageous from an energy savings perspective.

==> results/active-factory-v2.txt <==
data-rate factory-15-M8 factory-15-M16 factory-15-M32 factory-30-M32
20 8 4 3 3
40 14 12 6 4
60 nan 15 12 9
80 nan nan nan 27


==> results/active-factory.txt <==
data-rate factory-30 factory-60 factory-120
20 8 11 10
40 9 15 27
60 15 28 44
80 29 42 78

==> results/active_csps.txt <==
federations  factory-15 factory-30 factory-60
1 211.82 377.48 698.81
2 172.78 353.42 468.61
3 148.03 237.32 374.51
4 135.78 237.28 351.99

==> results/power-factory-federations.txt <==
federations  factory-15 factory-30 factory-60
1 211.82 377.48 698.81
2 172.78 353.42 468.61
3 148.03 237.32 374.51
4 135.78 237.28 351.99

==> results/power-factory-v2.txt <==
data-rate factory-15-M8 factory-15-M16 factory-15-M32 factory-30-M32
20 107.05 61.03 54.7 45.5
40 166.73 155.43 100.2 57.64
60 nan 187.57 172.78 136.55 
80 nan nan nan 381.89


==> results/power-factory.txt <==
data-rate factory-30 factory-60 factory-120
20 93.35 139.45 120.77
40 111.96 177.13 316.04 
60 168.27 307.34 492.75
80 299.46 551.67 827.84


==> results/power-federations-v2.txt <==
federations  factory-20Mbit factory-40Mbit factory-60Mbit
1 67.67 176.56 614.47
2 58.25 146.9 374.6
3 97.74 166.52 334.43
4 135.21 185.51 382.97

==> results/power-federations-v3.txt <==
federations  factory-20Mbit factory-40Mbit factory-60Mbit
1 39.91 102.8 368.14
2 39.72 82.34 185.93
3 59.47 124.58 206.69
4 82.01 133.62 227.68

==> results/power_csps.txt <==
datarate factory techtile factory-all techtile-all 
20  139.45 27.86 614.67 1434.07
40 177.13 83.55 614.73 1434.08
60 307.3 111.53 614.83 1434.08
80  551.67 204.54 615.06 1434.09
100  nan 474.31 nan 1434.10
120 nan 986.61 nan  1434.12
140 nan 1396.90 nan  1434.19


==> results/powers-v3.txt <==
data-rate factory-15-M8 factory-15-M16 factory-15-M32 factory-30-M8 factory-30-M16 factory-30-M32 factory-60-M8 factory-60-M16 factory-60-M32 
20 77.31 30.61 33.43 68.12 59.63 33.44 58.25 39.8 42.61
30 145.35 nan 33.48 nan nan nan 97.92 nan nan
40 185.11 111.44 66.86 166.04 82.75 76.04 146.9 91.66 66.85
50 nan nan 121.52 nan nan nan 216.46 nan nan
60  nan 205.96 154.95 344.09 217.99 136.55 374.6 178.35 133.7
80 nan nan nan nan 437.4 348.44 nan nan 251.83


==> results/powers-v4.txt <==
data-rate factory-15-M8 factory-15-M32 factory-30-M16 factory-30-M32 factory-60-M8 factory-60-M16
20 77.31 33.39 39.72 33.39 48.82 30.52
30 145.26 33.41 61.01 42.61 107.73 51.8
40 184.96 66.78 82.34 78.87 137.53 103.59
50 nan 121.45 144.74 109.37 235.41 134.09
60  nan 154.85 185.93 136.44 364.32 176.7
70 nan 203.21 365.4 160.71 472.81 259.06
80 nan nan nan 242.41 nan 356.4
90 nan nan nan 384.59 nan nan
